Efficient Globally Optimal 2D-to-3D Deformable Shape Matching

We propose the first algorithm for non-rigid 2D-to-3D shape matching, where the input is a 2D shape represented as a planar curve and a 3D shape represented as a surface; the output is a continuous curve on the surface. We cast the problem as finding the shortest circular path on the product 3-manifold of the surface and the curve. We prove that the optimal matching can be computed in polynomial time with a (worst-case) complexity of $O(mn^2\log(n))$, where $m$ and $n$ denote the number of vertices on the template curve and the 3D shape respectively. We also demonstrate that in practice the runtime is essentially linear in $m\!\cdot\! n$ making it an efficient method for shape analysis and shape retrieval. Quantitative evaluation confirms that the method provides excellent results for sketch-based deformable 3D shape retrieval.

==> images/plot_n.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=4.521in,
height=2.26in,
at={(0.758in,1.134in)},
scale only axis,
xmin=7070,
xmax=24611,
xlabel={\# Points on 3D model},
ymin=0,
ymax=800,
ylabel={Runtime (sec)},
ymajorgrids,
axis background/.style={fill=white}
]

\addplot[area legend,solid,fill=white!85!blue,forget plot]
table[row sep=crcr] {%
x	y\\
7080	28.8420448935329\\
8173	37.8442779002651\\
9075	50.5779421366765\\
10087	66.9991675651801\\
11112	84.0775404213267\\
12037	91.342843031577\\
12902	93.327735585831\\
14583	130.935529920493\\
15837	140.198319558633\\
16753	171.564225808725\\
18045	180.996588360918\\
19229	184.711400372742\\
21590	219.271157713056\\
24601	336.893872187369\\
24601	703.740815412631\\
21590	496.118752086944\\
19229	320.202090827258\\
18045	393.287353639082\\
16753	370.096790591276\\
15837	221.779897441367\\
14583	217.197045879507\\
12902	149.917168214169\\
12037	151.925895568423\\
11112	131.391314578673\\
10087	112.41672203482\\
9075	76.8059636633235\\
8173	44.4814630997349\\
7080	40.8041993064671\\
}--cycle;
\addplot [color=white!55!blue,solid,forget plot]
  table[row sep=crcr]{%
7080	28.8420448935329\\
8173	37.8442779002651\\
9075	50.5779421366765\\
10087	66.9991675651801\\
11112	84.0775404213267\\
12037	91.342843031577\\
12902	93.327735585831\\
14583	130.935529920493\\
15837	140.198319558633\\
16753	171.564225808725\\
18045	180.996588360918\\
19229	184.711400372742\\
21590	219.271157713056\\
24601	336.893872187369\\
};
\addplot [color=white!55!blue,solid,forget plot]
  table[row sep=crcr]{%
7080	40.8041993064671\\
8173	44.4814630997349\\
9075	76.8059636633235\\
10087	112.41672203482\\
11112	131.391314578673\\
12037	151.925895568423\\
12902	149.917168214169\\
14583	217.197045879507\\
15837	221.779897441367\\
16753	370.096790591276\\
18045	393.287353639082\\
19229	320.202090827258\\
21590	496.118752086944\\
24601	703.740815412631\\
};
\addplot [color=blue,solid,forget plot]
  table[row sep=crcr]{%
7080	34.8231221\\
8173	41.1628705\\
9075	63.6919529\\
10087	89.7079448\\
11112	107.7344275\\
12037	121.6343693\\
12902	121.6224519\\
14583	174.0662879\\
15837	180.9891085\\
16753	270.8305082\\
18045	287.141971\\
19229	252.4567456\\
21590	357.6949549\\
24601	520.3173438\\
};
\end{axis}
\end{tikzpicture}%
